Incorporating Vision Bias into Click Models for Image-oriented Search Engine

Most typical click models assume that the probability of a document to be examined by users only depends on position, such as PBM and UBM. It works well in various kinds of search engines. However, in a search engine where massive candidate documents display images as responses to the query, the examination probability should not only depend on position. The visual appearance of an image-oriented document also plays an important role in its opportunity to be examined. In this paper, we assume that vision bias exists in an image-oriented search engine as another crucial factor affecting the examination probability aside from position. Specifically, we apply this assumption to classical click models and propose an extended model, to better capture the examination probabilities of documents. We use regression-based EM algorithm to predict the vision bias given the visual features extracted from candidate documents. Empirically, we evaluate our model on a dataset developed from a real-world online image-oriented search engine, and demonstrate that our proposed model can achieve significant improvements over its baseline model in data fitness and sparsity handling.

==> reviews.txt <==
1. Weakness: Important existing works are not discussed so many existing conclusions are not taken into consideration in the methodology designing process.
My major concern lies that the authors seem unaware of many research progresses in recent years. Especially, two important lines of research are ignored.
Image search behavior modeling has been well-investigated in recent years. The intent [3] of users, click and examination patterns [4] are all studied for both mobile and desktop search engines. There are also existing efforts which construct click models [5] for image search.
[1] Yiqun Liu, Junqi Zhang, Jiaxin Mao, Min Zhang, Shaoping Ma, Qi Tian, Yanxiong Lu, Leyu Lin. Search Result Reranking with Visual and Structure Information Sources. ACM Transactions on Information Systems (TOIS). Volume 37 Issue 3
[2] Yixing Fan, Jiafeng Guo, Yanyan Lan, Jun Xu, Liang Pang, and Xueqi Cheng. 2017. Learning Visual Features from Snapshots for Web Search. In Proceedings of the 2017 ACM on Conference on Information and Knowledge Management. ACM,
247–256.
[3] Zhijing Wu, Yiqun Liu, Qianfan Zhang, Kailu Wu, Min Zhang and Shaoping Ma. The influence of image search intents on user behavior and satisfaction. The 12th ACM International Conference on Web Search and Data Mining (WSDM 2019).
[4] Xiaohui Xie, Yiqun Liu, Xiaochuan Wang, Meng Wang, Zhijing Wu, Yingying Wu, Min Zhang and Shaoping Ma. Investigating Examination Behavior of Image Search Users. The 40th ACM SIGIR International Conference on Research and Development in Information Retrieval (SIGIR2017). 
[5] Xiaohui Xie, Jiaxin Mao, Maarten de Rijke, Ruizhe Zhang, Min Zhang and Shaoping Ma. Constructing an interaction behavior model for web image search. The 41st International ACM SIGIR Conference on Research & Development in Information Retrieval 


2. Section 5.1 discusses the creation of the training and test sets. This section is not completely clear. For example, you report two different numbers on the size of the raw session logs.  

3. The novelty of the approach is unclear. Work on using visual features for image search is long-standing (see below). The paper does not reference this prior work. 

4. The source and composition of the 64 visual features is unclear. The paper would be strengthened by explaining this to the reader.
Geng, B., Yang, L., Xu, C., Hua, X. S., & Li, S. (2011, November). The role of attractiveness in web image search. In Proceedings of the 19th ACM international conference on Multimedia (pp. 63-72). 

Chen, Y., Sampathkumar, H., Luo, B., & Chen, X. W. (2012). ilike: Bridging the semantic gap in vertical image search by integrating text and visual features. IEEE Transactions on Knowledge and Data Engineering, 25(10), 2257-2270. 

Yu, J., Tao, D., Wang, M., & Rui, Y. (2014). Learning to rank using user clicks and visual features for image retrieval. IEEE transactions on cybernetics, 45(4), 767-779. 

Mei, T., Rui, Y., Li, S., & Tian, Q. (2014). Multimedia search reranking: A literature survey. ACM Computing Surveys (CSUR), 46(3), 1-38.


5. The presentation leaves a lot of room for improvement: in particular many important terms are never adequately defined (click model, vision bias), the PGM in figure 1(b) does not appear to be consistent with the equations 1-3, the difference between v1 and v2 of their models is not very clearly stated, etc. Also many important aspects are not adequately explained (e.g. the baseline UBM model) In fact, the PGM in Figure 1(b) is not only inconsistent (to the best of my ability to understand it) with equations 1-3, it doesn't seem to make sense as a model of user behaviour: E~ only takes E (Pexamination based on position only) as input, so how can it differ from E? It's also strange that the baseline method in Eq. 15 is not introduced until the experiments! and the authors should be much clearer about making the link between v1/v2 of their models and Eqs 4 and 15. Also related to Eq 15: for the evaluation of this variant, is this equation only used for inference, or is the model re-trained with this version. Given the lack of detail, it seems possible that the new equation is only used for inference, not training, which would make the comparison unfair. 

6. For a click model paper, strangely, the authors never try to propose any actual explanation of user behaviour. Instead, a new parameter is added to existing models and shown to lower perplexity, with no attempt to link this to a model of user behaviour. %不知所云

7. While the empirical results are positive, the dataset represents a very niche application of image search: meme search on a video app. As such, it's not at all obvious that they are generalisable to general image search. %别的数据集都不公开

8. The baseline methods are basic UBM and PBM click models, instead of previous work that incorporates content and other biases: why not use some of those methods as baselines?

9. It's not at all clear what "vision bias" represents and, given the nature of the dataset, it's still quite possible in my opinion that it's some proxy for relevance (i.e. given the nature of the dataset, it doesn't seem like topical relevance is likely to be so important, so other dimensions of relevance are likely to be significant). In fact, it's not at all clear what this "bias" truly captures. It's well known in general image search that topical relevance is only one aspect of relevance, factors such as image quality can be just as important. In the dataset used in this paper, it seems that non-topical aspects of relevance would be even more important: i.e. if all results are "topically" relevant, then clicks will be determined by other facets of relevance. I can't help feeling that this is what the model is capturing. %不知所云

10.  In the introduction they indirectly definte them as model that "take advantage of click-through logs to improve doc- ument ranking", which is very far from what a click model is, i.e. a model of user behaviour. %这根本不是一个定义，只是大致指出有点击模型这一类模型


11. In experiments section, they do not directly show how they eliminate the inherent biases contained in user behaviors. What is the inherent biases in specific and how do they eliminate the inherent biases? %vision bias就是被削减的inherent biases.

12. The format of references should be uniform. For example, the names of conferences should be uniform. Ref[2] uses the full name of "International World Wide Web Conference (WWW) " while ref[4] uses the short name "WWW".
